Recent variability of the solar spectral irradiance and its impact on climate modelling

The lack of long and reliable time series of solar spectral irradiance (SSI) measurements makes an accurate quantification of solar contributions to recent climate change difficult. Whereas earlier SSI observations and models provided a qualitatively consistent picture of the SSI variability, recent measurements by the SORCE satellite suggest a significantly stronger variability in the ultraviolet (UV) spectral range and changes in the visible and near-infrared (NIR) bands in anti-phase with the solar cycle. A number of recent chemistry-climate model (CCM) simulations have shown that this might have significant implications on the Earth's atmosphere. Motivated by these results, we summarize here our current knowledge of SSI variability and its impact on Earth's climate. We present a detailed overview of existing SSI measurements and provide thorough comparison of models available to date. SSI changes influence the Earth's atmosphere, both directly, through changes in shortwave (SW) heating and therefore, temperature and ozone distributions in the stratosphere, and indirectly, through dynamical feedbacks. We investigate these direct and indirect effects using several state-of-the art CCM simulations forced with measured and modeled SSI changes. A unique asset of this study is the use of a common comprehensive approach for an issue that is usually addressed separately by different communities. Omissis. Finally, we discuss the reliability of the available data and we propose additional coordinated work, first to build composite SSI datasets out of scattered observations and to refine current SSI models, and second, to run coordinated CCM experiments.

==> README_copernicus_package_2_5.txt <==
File: README_copernicus_package_2_5.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 2.5, August 2011
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2011 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	http://publications.copernicus.org



Content:
- Copernicus_Latex_Manual.pdf: An instruction manual. Current Version 1.8, August 2011 
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals (explained in manual). Current Version 4.2, August 2011
- copernicus2.cls: The LaTeX2e class file designed for Copernicus Publications journals (explained in manual). Current Version 5.2, August 2011
- copernicus_discussions.cls: The LaTeX2e class file designed for Copernicus Publications discussion papers (explained in manual). Current Version 3.5, August 2011 
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.1, April 2007 
- natbib.sty / authblk.sty: Style files, for details please see the Copernicus Latex Manual.
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style. 

